Constraints on observing brightness asymmetries in protoplanetary disks at solar system scale

We have quantified the potential capabilities of detecting local brightness asymmetries in circumstellar disks with the Very Large Telescope Interferometer (VLTI) in the mid-infrared wavelength range. The study is motivated by the need to evaluate theoretical models of planet formation by direct observations of protoplanets at early evolutionary stages, when they are still embedded in their host disk. Up to now, only a few embedded candidate protoplanets have been detected with semi-major axes of 20-50 au. Due to the small angular separation from their central star, only long-baseline interferometry provides the angular resolving power to detect disk asymmetries associated to protoplanets at solar system scales in nearby star-forming regions. In particular, infrared observations are crucial to observe scattered stellar radiation and thermal re-emission in the vicinity of embedded companions directly. For this purpose we performed radiative transfer simulations to calculate the thermal re-emission and scattered stellar flux from a protoplanetary disk hosting an embedded companion. Based on that, visibilities and closure phases are calculated to simulate observations with the future beam combiner MATISSE, operating at the L, M and N bands at the VLTI. We find that the flux ratio of the embedded source to the central star can be as low as 0.5 to 0.6 % for a detection at a feasible significance level due to the heated dust in the vicinity of the embedded source. Furthermore, we find that the likelihood for detection is highest for sources at intermediate distances $r\approx2$-$5$ au and disk masses not higher than $\approx10^{-4}$ M$_{\odot}$.

==> opt_depth.tikz <==

\begin{tikzpicture}
    % disk
    \node [anchor=west] at (0mm,0mm) {\includegraphics[width=150mm]{shakura_sunyaev_black_2}};
    
    % companion 1
    \fill[blue,opacity=0.5]        (30mm,0mm)  circle (2.6mm);
    \fill[black]                   (30mm,0mm)  circle (0.6mm);
    
    % companion 2
    \fill[red!50!blue,opacity=0.5] (65mm,0mm)  circle (9.5mm);
    \fill[black]                   (65mm,0mm)  circle (0.6mm);
    
    % companion 3
    \fill[red,opacity=0.5]         (120mm,0mm) circle (23mm);
    \fill[black]                   (120mm,0mm) circle (0.6mm);
    
    % observer
    \node (a) [draw, line width=0.5mm] at (75mm,40mm) {{\LARGE observer}};
    \node (b) [draw=none] at (75mm,25mm) {};
    \draw [->,line width=1mm] {(a) to (b)};
    
    % tau=1
    \node (c) at (30mm,25mm) {$\tau=1$-layer};
    \node (d) [draw=none] at (52mm,6mm) {};
    \draw [->,line width=.6mm] {(c.south) to [out=300,in=120] (d)};
    
\end{tikzpicture}
